Understanding Accretion Variability Through TESS Observations of Taurus

Interpreting the short-timescale variability of the accreting, young, low-mass stars known as Classical T Tauri stars remains an open task. Month-long, continuous light curves from the Transiting Exoplanet Survey Satellite (\textit{TESS}) have become available for hundreds of T Tauri stars. With this vast data set, identifying connections between the variability observed by \TESS and short-timescale accretion variability is valuable for characterizing the accretion process. To this end, we obtained short-cadence \TESS observations of 14 T Tauri stars in the Taurus star-formation region along with simultaneous ground-based, UBVRI-band photometry to be used as accretion diagnostics. In addition, we combine our dataset with previously published simultaneous NUV-NIR \textit{Hubble Space Telescope} spectra for one member of the sample. We find evidence that much of the short-timescale variability observed in the \TESS light curves can be attributed to changes in the accretion rate, but note significant scatter between separate nights and objects. We identify hints of time lags within our dataset that increase at shorter wavelengths which we suggest may be evidence of longitudinal density stratification of the accretion column. Our results highlight that contemporaneous, multi-wavelength observations remain critical for providing context for the observed variability of these stars.

==> LDT_gmaur_phot_machine.txt <==
expstart U Uerr mdot_fixed mdot_rand mdot_err_rand_+ mdot_err_rand_- mdot_sys mdoterr_sys_+ mdoterr_sys_-
58819.3318491 13.509 0.11 0.9637 0.96 0.12 0.10 1.0 0.5 0.4
58819.3322387 13.522 0.11 0.9500 0.95 0.11 0.11 1.0 0.5 0.4
58819.3326285 13.519 0.11 0.9530 0.95 0.12 0.10 1.0 0.5 0.4
58819.5011390 13.542 0.09 0.9296 0.93 0.10 0.09 0.9 0.5 0.4
58819.5017626 13.538 0.10 0.9337 0.94 0.11 0.10 1.0 0.5 0.4
58819.5023838 13.550 0.18 0.9220 0.91 0.19 0.16 0.9 0.6 0.4
58819.5030051 13.532 0.11 0.9398 0.94 0.12 0.10 1.0 0.5 0.4
58819.5036263 13.570 0.27 0.9023 0.93 0.3 0.26 0.9 0.6 0.4
58819.5048687 13.664 0.7 0.8137 0.8 0.8 0.5 0.8 1.0 0.5
58819.5054899 13.554 0.19 0.9182 0.92 0.21 0.17 0.9 0.6 0.4
58819.5061111 13.530 0.10 0.9419 0.94 0.10 0.09 1.0 0.5 0.4
58819.5067322 13.548 0.12 0.9239 0.93 0.11 0.11 0.9 0.5 0.3
58819.5073542 13.550 0.13 0.9213 0.92 0.12 0.13 0.9 0.5 0.4
58819.5079760 13.542 0.12 0.9300 0.93 0.13 0.10 0.9 0.5 0.4
58819.5086225 13.553 0.17 0.9191 0.92 0.18 0.16 0.9 0.6 0.4
58819.5092437 13.578 0.16 0.8945 0.89 0.17 0.15 0.9 0.5 0.4
58819.5098649 13.557 0.11 0.9150 0.91 0.12 0.09 0.9 0.5 0.3
58819.5104861 13.545 0.11 0.9269 0.92 0.12 0.10 0.9 0.5 0.3
58819.5111073 13.535 0.11 0.9363 0.94 0.12 0.10 0.9 0.5 0.4
58819.5117285 13.534 0.12 0.9377 0.94 0.11 0.11 0.9 0.5 0.4
58819.5123497 13.539 0.12 0.9326 0.94 0.13 0.13 0.9 0.5 0.4
58819.5129708 13.540 0.11 0.9315 0.93 0.12 0.10 0.9 0.5 0.3
58819.5135921 13.544 0.10 0.9279 0.93 0.09 0.09 0.9 0.5 0.4
58819.5142133 13.534 0.12 0.9381 0.94 0.13 0.11 0.9 0.5 0.4
58819.5148345 13.620 0.6 0.8544 0.9 0.6 0.5 0.8 0.9 0.5
58819.5154557 13.563 0.17 0.9085 0.92 0.18 0.16 0.9 0.6 0.3
58819.5162835 13.578 0.3 0.8947 0.90 0.3 0.26 0.9 0.6 0.4
58819.5169047 13.543 0.13 0.9291 0.93 0.12 0.12 0.9 0.5 0.4
58819.5175259 13.609 0.17 0.8647 0.88 0.17 0.16 0.9 0.5 0.4
58819.5181472 13.576 0.4 0.8963 0.9 0.4 0.3 0.9 0.7 0.4
58819.5187686 13.565 0.17 0.9073 0.91 0.17 0.15 0.9 0.5 0.4
58819.5193898 13.641 0.5 0.8346 0.8 0.6 0.4 0.8 0.8 0.4
58819.5200109 13.558 0.19 0.9134 0.91 0.19 0.17 0.9 0.6 0.4
58819.5206326 13.548 0.11 0.9242 0.93 0.11 0.12 0.9 0.5 0.3
58819.5212541 13.539 0.10 0.9329 0.93 0.10 0.10 0.9 0.5 0.4
58819.5218762 13.554 0.15 0.9182 0.91 0.14 0.12 0.9 0.5 0.4
58819.5224974 13.750 0.7 0.7394 0.8 0.9 0.5 0.7 1.0 0.5
58819.5231186 13.872 1.1 0.6424 0.8 1.7 0.6 0.8 1.8 0.6
58819.5282902 13.842 1.0 0.6647 0.7 1.2 0.5 0.7 1.3 0.5
58819.5320509 13.621 0.4 0.8531 0.9 0.5 0.3 0.9 0.8 0.4
58819.5326721 13.581 0.23 0.8914 0.89 0.26 0.19 0.9 0.6 0.4
58819.5345356 13.688 0.6 0.7927 0.8 0.7 0.4 0.8 0.9 0.5
58819.5351568 13.564 0.12 0.9084 0.91 0.13 0.11 0.9 0.5 0.4
58819.5357780 13.554 0.17 0.9175 0.92 0.17 0.15 0.9 0.5 0.4
58819.5363992 13.556 0.11 0.9155 0.91 0.11 0.11 0.9 0.5 0.4
58819.5370202 13.557 0.16 0.9152 0.90 0.18 0.15 0.9 0.5 0.4
58819.5376414 13.552 0.09 0.9194 0.92 0.09 0.09 0.9 0.5 0.3
58819.5382626 13.555 0.14 0.9164 0.92 0.15 0.13 0.9 0.5 0.4
58819.5389090 13.552 0.13 0.9201 0.92 0.12 0.13 0.9 0.5 0.4
58819.5395307 13.621 0.5 0.8538 0.8 0.7 0.4 0.9 0.9 0.5
58819.5401519 13.565 0.21 0.9074 0.91 0.23 0.19 0.9 0.6 0.4
58819.5407735 13.556 0.15 0.9157 0.91 0.15 0.13 0.9 0.6 0.3
58819.5413947 13.557 0.12 0.9144 0.91 0.12 0.10 0.9 0.5 0.4
58819.5420160 13.548 0.10 0.9238 0.92 0.10 0.09 0.9 0.5 0.3
58819.5426372 13.565 0.17 0.9069 0.91 0.17 0.14 0.9 0.6 0.4
58819.5432584 13.559 0.13 0.9128 0.91 0.15 0.12 0.9 0.5 0.4
58819.5438796 13.564 0.15 0.9081 0.91 0.16 0.13 0.9 0.5 0.4
58819.5445007 13.592 0.17 0.8806 0.88 0.18 0.15 0.9 0.5 0.4
58819.5451219 13.636 0.3 0.8398 0.84 0.4 0.27 0.8 0.7 0.4
58819.5457432 13.590 0.18 0.8828 0.89 0.19 0.16 0.9 0.5 0.4
58819.5465027 13.655 0.5 0.8219 0.8 0.6 0.4 0.8 0.8 0.5
58819.5471239 13.580 0.15 0.8928 0.89 0.16 0.14 0.9 0.5 0.4
58819.5477451 13.614 0.28 0.8596 0.85 0.3 0.23 0.9 0.6 0.4
58819.5483663 13.557 0.16 0.9146 0.92 0.16 0.15 0.9 0.5 0.4
58819.5489875 13.591 0.17 0.8819 0.90 0.15 0.15 0.9 0.5 0.4
58819.5496088 13.594 0.21 0.8792 0.88 0.22 0.17 0.9 0.6 0.4
58819.5503332 13.579 0.20 0.8930 0.88 0.21 0.18 0.9 0.5 0.4
58819.5509544 13.610 0.4 0.8639 0.8 0.4 0.3 0.9 0.7 0.4
58819.5515756 13.575 0.15 0.8974 0.91 0.16 0.14 0.9 0.5 0.4
58819.5521968 13.562 0.17 0.9095 0.91 0.20 0.16 0.9 0.6 0.4
58819.5528205 13.642 0.24 0.8339 0.84 0.23 0.19 0.9 0.5 0.4
58819.5534417 13.743 0.6 0.7453 0.7 0.7 0.4 0.8 0.9 0.4
58819.5553673 13.725 0.6 0.7599 0.8 0.6 0.4 0.8 0.8 0.5
58819.5559889 13.755 0.7 0.7349 0.8 0.7 0.4 0.8 0.9 0.5
58819.5566103 13.871 0.8 0.6429 0.7 0.9 0.4 0.6 1.2 0.4
58824.0746300 12.948 0.19 1.7039 1.7 0.3 0.3 1.8 1.1 0.7
58824.0771565 13.016 0.18 1.5936 1.60 0.3 0.27 1.6 0.9 0.6
58824.0790201 12.999 0.13 1.6204 1.62 0.24 0.20 1.6 0.9 0.6
58824.0796413 13.037 0.13 1.5605 1.56 0.19 0.18 1.6 0.8 0.6
58824.0802628 13.046 0.12 1.5474 1.55 0.19 0.17 1.6 0.8 0.6
58824.0808844 13.034 0.11 1.5663 1.56 0.19 0.16 1.6 0.7 0.6
58824.0815059 13.040 0.11 1.5558 1.56 0.18 0.18 1.6 0.8 0.6
58824.0839328 13.052 0.14 1.5382 1.55 0.21 0.20 1.6 0.8 0.6
58824.0845539 13.038 0.11 1.5588 1.55 0.17 0.15 1.6 0.8 0.6
58824.0851750 13.040 0.11 1.5563 1.56 0.17 0.17 1.6 0.8 0.6
58824.0857965 13.042 0.11 1.5526 1.55 0.17 0.15 1.5 0.9 0.5
58824.0864182 13.041 0.14 1.5551 1.55 0.23 0.21 1.6 0.8 0.6
58824.0870394 13.035 0.11 1.5635 1.56 0.17 0.16 1.6 0.8 0.6
58824.0876605 13.048 0.11 1.5434 1.54 0.18 0.16 1.6 0.8 0.6
58824.0882816 13.045 0.11 1.5487 1.55 0.18 0.15 1.6 0.8 0.6
58824.0889028 13.041 0.11 1.5550 1.56 0.16 0.16 1.6 0.8 0.6
58824.0899494 13.046 0.11 1.5471 1.54 0.18 0.15 1.6 0.8 0.5
58824.2438028 13.165 0.09 1.3748 1.37 0.13 0.12 1.4 0.7 0.5
58824.2444246 13.171 0.09 1.3660 1.37 0.13 0.12 1.4 0.7 0.5
58824.2450458 13.167 0.09 1.3715 1.37 0.12 0.12 1.4 0.7 0.5
58824.2456670 13.169 0.10 1.3687 1.35 0.14 0.12 1.4 0.7 0.5
58824.2462882 13.171 0.09 1.3667 1.38 0.13 0.13 1.4 0.7 0.5
58824.2469093 13.170 0.09 1.3671 1.37 0.12 0.13 1.4 0.7 0.5
58824.2475305 13.173 0.09 1.3634 1.37 0.13 0.13 1.4 0.8 0.5
58824.2481517 13.179 0.10 1.3546 1.36 0.14 0.13 1.4 0.7 0.5
58824.2487731 13.182 0.10 1.3515 1.35 0.14 0.13 1.4 0.7 0.5
58824.2493948 13.182 0.10 1.3508 1.34 0.13 0.12 1.4 0.7 0.5
58824.2500446 13.185 0.10 1.3473 1.36 0.13 0.13 1.4 0.7 0.5
58824.2506658 13.182 0.10 1.3516 1.36 0.13 0.13 1.4 0.7 0.5
58824.2512870 13.184 0.10 1.3489 1.35 0.15 0.12 1.4 0.7 0.5
58824.2519087 13.186 0.11 1.3455 1.35 0.16 0.15 1.4 0.7 0.5
58824.2525297 13.182 0.10 1.3515 1.35 0.15 0.13 1.4 0.7 0.5
58824.2531509 13.181 0.10 1.3524 1.35 0.14 0.12 1.4 0.7 0.5
58824.2537725 13.179 0.10 1.3557 1.35 0.14 0.13 1.4 0.7 0.5
58824.2543937 13.182 0.10 1.3504 1.34 0.15 0.12 1.4 0.7 0.5
58824.2550149 13.178 0.10 1.3568 1.36 0.14 0.13 1.4 0.8 0.5
58824.2556361 13.154 0.11 1.3896 1.39 0.16 0.14 1.4 0.7 0.5
58824.2566927 13.179 0.12 1.3547 1.36 0.17 0.14 1.4 0.7 0.5
58824.2573140 13.179 0.10 1.3548 1.35 0.14 0.13 1.4 0.7 0.5
58824.2579356 13.175 0.10 1.3609 1.37 0.13 0.13 1.4 0.7 0.5
58824.2585569 13.169 0.12 1.3692 1.36 0.16 0.14 1.4 0.7 0.5
58824.2591781 13.171 0.10 1.3665 1.36 0.15 0.13 1.4 0.7 0.5
58824.2597993 13.180 0.14 1.3532 1.36 0.20 0.17 1.3 0.8 0.5
58824.2604208 13.189 0.21 1.3411 1.33 0.3 0.26 1.4 0.9 0.5
58824.2610424 13.183 0.17 1.3503 1.36 0.25 0.22 1.4 0.8 0.5
58824.2616639 13.214 0.25 1.3077 1.3 0.4 0.3 1.3 0.8 0.5
58824.2679063 13.190 0.18 1.3396 1.34 0.25 0.22 1.3 0.8 0.5
58824.2685281 13.180 0.13 1.3539 1.35 0.18 0.17 1.4 0.7 0.5
58824.2699598 13.173 0.11 1.3634 1.36 0.16 0.15 1.4 0.7 0.5
58824.2705825 13.173 0.15 1.3638 1.35 0.25 0.19 1.4 0.8 0.5
58824.2712037 13.186 0.19 1.3461 1.35 0.26 0.23 1.4 0.7 0.5
58824.2718255 13.183 0.19 1.3501 1.35 0.3 0.23 1.3 0.8 0.5
58824.2774450 13.284 0.4 1.2187 1.2 0.5 0.4 1.2 0.8 0.6
58824.3019261 13.248 0.3 1.2631 1.3 0.5 0.4 1.3 0.9 0.6
58824.3039368 13.219 0.3 1.3020 1.3 0.4 0.4 1.3 0.8 0.6
58824.3057390 13.266 0.4 1.2403 1.2 0.8 0.5 1.2 1.0 0.6
58827.0927972 14.061 0.15 0.5101 0.51 0.11 0.09 0.52 0.3 0.23
58827.0931874 14.050 0.15 0.5174 0.52 0.10 0.09 0.52 0.3 0.23
58827.0935771 14.060 0.11 0.5109 0.51 0.07 0.07 0.51 0.3 0.21
58827.2690142 13.949 0.09 0.5859 0.59 0.06 0.06 0.59 0.4 0.24
58827.2696355 13.952 0.09 0.5835 0.59 0.06 0.06 0.59 0.3 0.24
58827.2702566 13.953 0.18 0.5828 0.58 0.14 0.13 0.58 0.4 0.25
58827.2708783 13.945 0.08 0.5889 0.59 0.06 0.06 0.60 0.3 0.24
58827.2715000 13.938 0.09 0.5939 0.59 0.06 0.06 0.60 0.4 0.24
58827.2721212 13.943 0.09 0.5900 0.59 0.06 0.06 0.60 0.4 0.25
58827.2727423 13.937 0.09 0.5946 0.60 0.07 0.06 0.61 0.3 0.25
58827.2733635 13.937 0.09 0.5944 0.59 0.06 0.06 0.60 0.4 0.25
58827.2739848 13.939 0.09 0.5928 0.60 0.06 0.06 0.61 0.3 0.26
58827.2746062 13.932 0.08 0.5976 0.60 0.06 0.05 0.60 0.4 0.24
58827.2754098 13.944 0.09 0.5895 0.59 0.06 0.06 0.60 0.3 0.24
58827.2760314 13.934 0.08 0.5961 0.59 0.06 0.05 0.61 0.3 0.26
58827.2766526 13.935 0.10 0.5961 0.60 0.07 0.07 0.59 0.4 0.23
58827.2772738 13.936 0.09 0.5950 0.60 0.06 0.06 0.60 0.3 0.25
58827.2778950 13.937 0.09 0.5942 0.59 0.07 0.06 0.61 0.3 0.25
58827.2785163 13.930 0.08 0.5996 0.60 0.07 0.05 0.61 0.4 0.25
58827.2797586 13.923 0.09 0.6041 0.61 0.06 0.06 0.62 0.3 0.25
58827.2803800 13.924 0.09 0.6038 0.60 0.07 0.05 0.62 0.4 0.26
58827.2810040 13.924 0.08 0.6035 0.61 0.06 0.06 0.61 0.4 0.26
58827.2816583 13.921 0.09 0.6059 0.61 0.06 0.06 0.62 0.4 0.26
58827.2822796 13.917 0.09 0.6087 0.61 0.07 0.06 0.62 0.3 0.26
58827.2829010 13.916 0.09 0.6092 0.61 0.07 0.06 0.63 0.3 0.26
58827.2835222 13.908 0.08 0.6151 0.62 0.06 0.06 0.62 0.4 0.25
58827.2841433 13.906 0.09 0.6168 0.62 0.07 0.06 0.63 0.3 0.26
58827.2847645 13.900 0.11 0.6208 0.61 0.08 0.07 0.64 0.4 0.27
58827.2853858 13.896 0.08 0.6238 0.62 0.06 0.06 0.62 0.4 0.24
58827.2860070 13.897 0.08 0.6236 0.62 0.06 0.06 0.64 0.4 0.27
58827.2866283 13.895 0.08 0.6249 0.63 0.06 0.06 0.64 0.4 0.27
58827.2872497 13.892 0.09 0.6272 0.63 0.07 0.06 0.64 0.3 0.26
58827.2878951 13.891 0.11 0.6281 0.63 0.08 0.08 0.64 0.4 0.26
58827.2885168 13.886 0.09 0.6316 0.63 0.07 0.07 0.65 0.3 0.27
58827.2891386 13.883 0.08 0.6340 0.64 0.07 0.06 0.65 0.4 0.28
58827.2897597 13.883 0.10 0.6335 0.63 0.08 0.07 0.63 0.4 0.26
58827.2903814 13.879 0.08 0.6369 0.63 0.07 0.06 0.65 0.4 0.27
58827.2910026 13.876 0.09 0.6392 0.64 0.07 0.06 0.64 0.4 0.27
58827.2916239 13.878 0.09 0.6372 0.64 0.06 0.06 0.64 0.4 0.25
58827.2922452 13.874 0.09 0.6409 0.64 0.07 0.06 0.65 0.4 0.27
58827.2928674 13.887 0.10 0.6310 0.63 0.08 0.08 0.63 0.4 0.25
58827.2934887 13.876 0.08 0.6391 0.64 0.07 0.06 0.65 0.4 0.27
58827.2941348 13.876 0.08 0.6391 0.64 0.06 0.06 0.64 0.4 0.26
58827.2947570 13.875 0.09 0.6401 0.64 0.07 0.06 0.64 0.4 0.26
58827.2953781 13.869 0.08 0.6441 0.64 0.06 0.06 0.65 0.4 0.25
58827.2959998 13.881 0.10 0.6357 0.64 0.07 0.07 0.64 0.4 0.26
58827.2966212 13.875 0.08 0.6400 0.64 0.07 0.06 0.66 0.4 0.27
58827.2972448 13.875 0.08 0.6400 0.64 0.06 0.06 0.66 0.4 0.27
58827.2978661 13.878 0.09 0.6379 0.64 0.07 0.06 0.65 0.4 0.26
58827.2984877 13.874 0.08 0.6404 0.64 0.06 0.06 0.64 0.4 0.26
58827.2991089 13.877 0.08 0.6381 0.64 0.06 0.06 0.64 0.4 0.25
58827.2997302 13.873 0.08 0.6412 0.64 0.07 0.06 0.66 0.4 0.27
58827.3004286 13.875 0.08 0.6398 0.64 0.07 0.06 0.65 0.4 0.27
58827.3010498 13.872 0.08 0.6420 0.64 0.07 0.06 0.65 0.4 0.27
58827.3016714 13.872 0.10 0.6424 0.64 0.08 0.08 0.64 0.4 0.26
58827.3022926 13.871 0.08 0.6430 0.64 0.07 0.06 0.65 0.4 0.26
58827.3029138 13.870 0.08 0.6439 0.64 0.07 0.07 0.65 0.4 0.26
58830.2607357 13.231 0.17 1.2854 1.29 0.23 0.20 1.3 0.8 0.5
58830.2626007 13.235 0.18 1.2809 1.28 0.24 0.21 1.3 0.7 0.5
58830.2632220 13.220 0.13 1.3000 1.30 0.18 0.15 1.3 0.7 0.5
58830.2638432 13.241 0.20 1.2723 1.24 0.29 0.23 1.3 0.7 0.5
58830.2644890 13.235 0.22 1.2809 1.28 0.3 0.26 1.3 0.8 0.5
58830.2651102 13.235 0.21 1.2802 1.28 0.3 0.24 1.3 0.8 0.5
58830.2657313 13.232 0.18 1.2840 1.29 0.24 0.22 1.3 0.7 0.5
58830.2669742 13.244 0.23 1.2686 1.26 0.3 0.26 1.3 0.8 0.5
58830.2675952 13.222 0.17 1.2975 1.31 0.24 0.22 1.3 0.7 0.5
58830.2682164 13.219 0.16 1.3018 1.31 0.21 0.19 1.3 0.7 0.5
58830.2688380 13.212 0.14 1.3113 1.31 0.19 0.17 1.3 0.7 0.5
58830.2694597 13.202 0.12 1.3245 1.33 0.16 0.16 1.3 0.7 0.5
58830.2700813 13.213 0.13 1.3091 1.31 0.19 0.16 1.3 0.7 0.5
58830.2708899 13.218 0.17 1.3023 1.30 0.23 0.21 1.3 0.7 0.5
58830.2715110 13.210 0.14 1.3128 1.31 0.19 0.19 1.3 0.7 0.5
58830.2721322 13.211 0.15 1.3120 1.31 0.23 0.19 1.3 0.7 0.5
58830.2727534 13.229 0.18 1.2882 1.28 0.26 0.21 1.3 0.8 0.5
58830.2733750 13.212 0.17 1.3114 1.33 0.24 0.22 1.3 0.7 0.5
58830.2739962 13.219 0.20 1.3009 1.30 0.29 0.24 1.3 0.8 0.5
58830.2746174 13.216 0.17 1.3059 1.30 0.24 0.20 1.3 0.7 0.5
58830.2752391 13.213 0.16 1.3093 1.32 0.24 0.21 1.3 0.7 0.5
58830.2758603 13.216 0.16 1.3059 1.30 0.24 0.19 1.3 0.7 0.5
58830.2764824 13.210 0.16 1.3133 1.30 0.25 0.19 1.4 0.7 0.5
58830.2772751 13.214 0.17 1.3083 1.30 0.24 0.21 1.3 0.7 0.5
58830.2778964 13.206 0.18 1.3193 1.34 0.24 0.23 1.3 0.8 0.5
58830.2785180 13.198 0.12 1.3290 1.33 0.16 0.14 1.4 0.7 0.5
58830.2791398 13.205 0.13 1.3203 1.32 0.18 0.16 1.3 0.7 0.5
58830.2797611 13.211 0.17 1.3126 1.30 0.24 0.20 1.3 0.7 0.5
58830.2803823 13.212 0.15 1.3108 1.31 0.22 0.18 1.3 0.7 0.5
58830.2810038 13.206 0.14 1.3186 1.31 0.22 0.18 1.3 0.7 0.5
58830.2816250 13.216 0.18 1.3058 1.29 0.27 0.21 1.3 0.7 0.5
58830.2822467 13.214 0.17 1.3084 1.31 0.24 0.22 1.3 0.7 0.5
58830.2828679 13.208 0.15 1.3166 1.32 0.19 0.18 1.3 0.7 0.5
58830.2835143 13.212 0.15 1.3109 1.31 0.21 0.19 1.3 0.7 0.5
58830.2841356 13.213 0.14 1.3092 1.31 0.19 0.16 1.3 0.8 0.5
58830.2847568 13.205 0.14 1.3207 1.32 0.21 0.18 1.3 0.8 0.5
58830.2853784 13.202 0.14 1.3240 1.31 0.20 0.16 1.3 0.7 0.5
58830.2859996 13.203 0.16 1.3222 1.34 0.22 0.22 1.3 0.7 0.5
58830.2866209 13.204 0.16 1.3219 1.32 0.22 0.18 1.3 0.7 0.5
58830.2872419 13.197 0.13 1.3312 1.32 0.20 0.17 1.3 0.7 0.5
58830.2878637 13.190 0.13 1.3396 1.34 0.19 0.18 1.4 0.7 0.5
58830.2884849 13.196 0.13 1.3326 1.33 0.20 0.17 1.4 0.7 0.5
58830.2891064 13.199 0.14 1.3282 1.33 0.20 0.17 1.3 0.7 0.5
58830.2901238 13.206 0.19 1.3192 1.33 0.26 0.23 1.3 0.8 0.5
58830.2907455 13.206 0.17 1.3194 1.32 0.24 0.20 1.3 0.7 0.5
58830.2913665 13.191 0.14 1.3388 1.33 0.21 0.17 1.4 0.7 0.5
58830.2919882 13.186 0.13 1.3454 1.35 0.19 0.16 1.4 0.7 0.5
58830.2926095 13.189 0.12 1.3414 1.35 0.16 0.16 1.4 0.8 0.5
58830.2932332 13.194 0.13 1.3350 1.34 0.19 0.18 1.3 0.7 0.5
58830.2938547 13.210 0.18 1.3135 1.30 0.27 0.22 1.3 0.7 0.5
58830.2944761 13.210 0.16 1.3137 1.31 0.22 0.20 1.3 0.7 0.5
58830.2950973 13.201 0.13 1.3252 1.33 0.19 0.16 1.3 0.7 0.5
58830.2957185 13.193 0.12 1.3367 1.34 0.17 0.15 1.4 0.7 0.5
58830.2964476 13.202 0.13 1.3240 1.33 0.17 0.16 1.4 0.7 0.5
58830.2970688 13.204 0.13 1.3217 1.32 0.19 0.16 1.3 0.7 0.5
58830.2976904 13.202 0.15 1.3240 1.32 0.21 0.18 1.3 0.7 0.5
58830.2983116 13.195 0.16 1.3331 1.34 0.21 0.20 1.4 0.8 0.5
58830.2989331 13.193 0.12 1.3359 1.33 0.18 0.16 1.3 0.7 0.5
58830.2995544 13.186 0.12 1.3458 1.34 0.17 0.14 1.4 0.7 0.5
58830.3001756 13.180 0.12 1.3533 1.36 0.16 0.17 1.4 0.7 0.5
58830.3007969 13.179 0.11 1.3555 1.35 0.15 0.14 1.4 0.7 0.5
58830.3014192 13.184 0.13 1.3487 1.36 0.18 0.17 1.4 0.7 0.5
58830.3020416 13.185 0.12 1.3468 1.35 0.17 0.15 1.4 0.7 0.5
58830.3027255 13.189 0.15 1.3411 1.34 0.21 0.18 1.3 0.7 0.5
58830.3033470 13.182 0.12 1.3516 1.35 0.18 0.17 1.4 0.7 0.5
58830.3039689 13.191 0.14 1.3390 1.35 0.21 0.17 1.3 0.7 0.5
58830.3045905 13.191 0.14 1.3387 1.34 0.20 0.19 1.4 0.8 0.5
58830.3052120 13.185 0.15 1.3471 1.34 0.22 0.19 1.4 0.7 0.5
58830.3061744 13.191 0.14 1.3384 1.34 0.20 0.18 1.4 0.7 0.5
58830.3067961 13.183 0.12 1.3497 1.34 0.18 0.15 1.4 0.7 0.5
58830.3074417 13.193 0.15 1.3359 1.34 0.22 0.19 1.4 0.7 0.5
58830.3080629 13.193 0.15 1.3365 1.33 0.22 0.20 1.4 0.7 0.5
58830.3087087 13.196 0.15 1.3321 1.35 0.21 0.19 1.3 0.7 0.5
58830.3093539 13.199 0.14 1.3284 1.34 0.21 0.18 1.3 0.7 0.5
58835.0746015 13.476 0.11 0.9980 1.00 0.12 0.11 1.0 0.5 0.4
58835.0749915 13.478 0.11 0.9955 0.99 0.14 0.11 1.0 0.6 0.4
58835.0753839 13.477 0.13 0.9968 1.00 0.14 0.13 1.0 0.5 0.4
58835.2598469 13.414 0.10 1.0650 1.07 0.11 0.11 1.1 0.6 0.4
58835.2604680 13.417 0.14 1.0619 1.06 0.16 0.15 1.1 0.6 0.4
58835.2610895 13.416 0.10 1.0626 1.06 0.12 0.10 1.1 0.5 0.4
58835.2617107 13.414 0.10 1.0649 1.07 0.10 0.10 1.1 0.6 0.4
58835.2623323 13.411 0.09 1.0686 1.07 0.10 0.10 1.1 0.6 0.4
58835.2629536 13.422 0.16 1.0559 1.06 0.19 0.17 1.1 0.6 0.4
58835.2635751 13.409 0.09 1.0700 1.07 0.09 0.09 1.1 0.6 0.4
58835.2641963 13.415 0.18 1.0639 1.06 0.20 0.18 1.1 0.6 0.4
58835.2648174 13.410 0.10 1.0698 1.07 0.11 0.10 1.1 0.5 0.4
58835.2654386 13.403 0.09 1.0771 1.07 0.10 0.09 1.1 0.6 0.4
58835.2703515 13.390 0.09 1.0922 1.09 0.10 0.11 1.1 0.6 0.4
58835.2709727 13.387 0.09 1.0955 1.09 0.11 0.09 1.1 0.6 0.4
58835.2715943 13.388 0.11 1.0940 1.10 0.12 0.12 1.1 0.6 0.4
58835.2722157 13.396 0.11 1.0855 1.09 0.14 0.12 1.1 0.6 0.4
58835.2728378 13.388 0.08 1.0947 1.10 0.10 0.09 1.1 0.6 0.4
58835.2734590 13.396 0.11 1.0849 1.08 0.13 0.12 1.1 0.6 0.4
58835.2740801 13.381 0.09 1.1024 1.10 0.12 0.09 1.1 0.6 0.4
58835.2747015 13.396 0.11 1.0850 1.09 0.14 0.12 1.1 0.6 0.4
58835.2753230 13.391 0.12 1.0906 1.09 0.15 0.13 1.1 0.6 0.4
58835.2759442 13.388 0.08 1.0937 1.10 0.10 0.10 1.1 0.6 0.4
58835.2771870 13.398 0.09 1.0831 1.09 0.11 0.10 1.1 0.6 0.4
58835.2778085 13.390 0.09 1.0922 1.09 0.10 0.10 1.1 0.6 0.4
58835.2784297 13.389 0.09 1.0933 1.09 0.11 0.10 1.1 0.6 0.4
58835.2790509 13.382 0.08 1.1007 1.10 0.10 0.09 1.1 0.6 0.4
58835.2796720 13.391 0.08 1.0906 1.09 0.11 0.09 1.1 0.6 0.4
58835.2802932 13.388 0.09 1.0942 1.09 0.10 0.09 1.1 0.6 0.4
58835.2809144 13.379 0.08 1.1049 1.11 0.10 0.09 1.1 0.6 0.4
58835.2815357 13.385 0.09 1.0979 1.09 0.10 0.09 1.1 0.5 0.4
58835.2821568 13.384 0.09 1.0989 1.09 0.10 0.09 1.1 0.6 0.4
58835.2835146 13.383 0.10 1.0995 1.10 0.12 0.11 1.1 0.6 0.4
58835.2841357 13.378 0.10 1.1057 1.11 0.12 0.11 1.1 0.6 0.4
58835.2847569 13.380 0.09 1.1031 1.10 0.11 0.10 1.1 0.6 0.4
58835.2853784 13.379 0.09 1.1048 1.10 0.10 0.09 1.1 0.6 0.4
58835.2859998 13.385 0.12 1.0972 1.10 0.15 0.13 1.1 0.6 0.4
58835.2866211 13.386 0.11 1.0966 1.10 0.14 0.12 1.1 0.6 0.4
58835.2872446 13.388 0.11 1.0941 1.09 0.13 0.11 1.1 0.6 0.4
58835.2878659 13.379 0.11 1.1045 1.11 0.11 0.12 1.1 0.6 0.4
58835.2884870 13.381 0.10 1.1027 1.10 0.11 0.11 1.1 0.6 0.4
58835.2891105 13.377 0.11 1.1066 1.10 0.13 0.12 1.1 0.6 0.4
58835.2897317 13.392 0.11 1.0894 1.09 0.13 0.12 1.1 0.6 0.4
58835.2903530 13.397 0.22 1.0839 1.08 0.25 0.25 1.1 0.7 0.4
58835.2909745 13.385 0.11 1.0972 1.10 0.13 0.12 1.1 0.6 0.4
58835.2915957 13.381 0.11 1.1025 1.11 0.13 0.12 1.1 0.6 0.4
58835.2922168 13.380 0.10 1.1031 1.10 0.12 0.11 1.1 0.6 0.4
58835.2928385 13.383 0.12 1.0994 1.10 0.15 0.13 1.1 0.6 0.5
58835.2934600 13.387 0.11 1.0951 1.09 0.14 0.12 1.1 0.6 0.4
58835.2940813 13.384 0.11 1.0983 1.10 0.13 0.12 1.1 0.6 0.4
58835.2947028 13.385 0.11 1.0980 1.09 0.13 0.12 1.1 0.6 0.4
58835.2953245 13.391 0.11 1.0903 1.09 0.14 0.11 1.1 0.6 0.4
58835.2968530 13.392 0.20 1.0895 1.10 0.25 0.20 1.1 0.7 0.4
58835.2974744 13.379 0.10 1.1046 1.11 0.12 0.11 1.1 0.6 0.4
58835.2980958 13.384 0.12 1.0992 1.10 0.14 0.13 1.1 0.6 0.4
58835.2987177 13.382 0.11 1.1016 1.10 0.12 0.11 1.1 0.6 0.4
58835.2993391 13.379 0.10 1.1051 1.11 0.11 0.10 1.1 0.6 0.4
58835.2999607 13.380 0.09 1.1036 1.10 0.11 0.10 1.1 0.6 0.4
58835.3005819 13.385 0.08 1.0973 1.10 0.11 0.09 1.1 0.6 0.4
58835.3012030 13.390 0.13 1.0923 1.09 0.16 0.14 1.1 0.6 0.4
58835.3018242 13.371 0.09 1.1137 1.11 0.10 0.10 1.1 0.6 0.4
58835.3024457 13.381 0.09 1.1022 1.10 0.11 0.10 1.1 0.6 0.4
58835.3030673 13.381 0.09 1.1027 1.10 0.11 0.10 1.1 0.6 0.4
58835.3036885 13.380 0.08 1.1031 1.11 0.09 0.09 1.1 0.6 0.4
58835.3043097 13.381 0.10 1.1026 1.11 0.11 0.10 1.1 0.6 0.4
58835.3049309 13.383 0.09 1.0999 1.10 0.10 0.10 1.1 0.6 0.4
58835.3055521 13.375 0.08 1.1092 1.11 0.10 0.10 1.1 0.6 0.4
58835.3061733 13.380 0.08 1.1037 1.10 0.09 0.09 1.1 0.6 0.4
58835.3067945 13.376 0.09 1.1084 1.11 0.09 0.10 1.1 0.6 0.4
58835.3074160 13.369 0.08 1.1158 1.12 0.10 0.10 1.1 0.6 0.4
58835.3080388 13.375 0.08 1.1096 1.11 0.10 0.08 1.1 0.6 0.4
58835.3086603 13.375 0.11 1.1092 1.10 0.13 0.12 1.1 0.6 0.4
58835.3093999 13.375 0.08 1.1096 1.10 0.11 0.10 1.1 0.6 0.4
58835.3100209 13.375 0.08 1.1093 1.11 0.10 0.10 1.1 0.6 0.4
58835.3106423 13.374 0.10 1.1107 1.11 0.13 0.11 1.1 0.6 0.4
58835.3112635 13.378 0.10 1.1051 1.10 0.12 0.10 1.1 0.6 0.4
58835.3118847 13.375 0.10 1.1096 1.11 0.12 0.12 1.1 0.6 0.4
58835.3125058 13.380 0.12 1.1032 1.10 0.15 0.12 1.1 0.6 0.4
58835.3131275 13.378 0.09 1.1059 1.11 0.10 0.09 1.1 0.6 0.4
58835.3137486 13.375 0.08 1.1086 1.11 0.10 0.09 1.1 0.6 0.4
58835.3143698 13.377 0.08 1.1070 1.10 0.09 0.09 1.1 0.6 0.4
58835.3149910 13.374 0.08 1.1101 1.11 0.10 0.10 1.1 0.6 0.4
58835.3156121 13.376 0.09 1.1080 1.11 0.11 0.10 1.1 0.6 0.4
58835.3162333 13.375 0.09 1.1092 1.11 0.11 0.10 1.1 0.6 0.4
58835.3168548 13.375 0.09 1.1095 1.11 0.10 0.10 1.1 0.6 0.4
58835.3174760 13.381 0.09 1.1019 1.10 0.11 0.10 1.1 0.6 0.4
58835.3180974 13.382 0.12 1.1011 1.10 0.15 0.13 1.1 0.6 0.4
58835.3187189 13.381 0.11 1.1023 1.10 0.13 0.12 1.1 0.6 0.4
58835.3193405 13.384 0.09 1.0989 1.10 0.11 0.10 1.1 0.5 0.4
58835.3199618 13.385 0.08 1.0972 1.10 0.10 0.09 1.1 0.6 0.4
58835.3205834 13.384 0.08 1.0989 1.10 0.10 0.09 1.1 0.6 0.4
58835.3212049 13.386 0.09 1.0968 1.10 0.10 0.11 1.1 0.6 0.4
58835.3221003 13.392 0.08 1.0894 1.10 0.09 0.10 1.1 0.6 0.4
58835.3227219 13.397 0.09 1.0838 1.08 0.11 0.10 1.1 0.6 0.4
58835.3233435 13.412 0.13 1.0674 1.06 0.17 0.13 1.1 0.6 0.4
58835.3239647 13.399 0.08 1.0816 1.08 0.10 0.09 1.1 0.6 0.4
58835.3245858 13.396 0.09 1.0847 1.09 0.10 0.10 1.1 0.5 0.4
58835.3252070 13.397 0.08 1.0843 1.09 0.09 0.08 1.1 0.6 0.4
58835.3258291 13.395 0.08 1.0866 1.09 0.10 0.09 1.1 0.6 0.4
58835.3264503 13.398 0.09 1.0830 1.08 0.11 0.10 1.1 0.6 0.4
58835.3270724 13.396 0.09 1.0848 1.09 0.10 0.09 1.1 0.6 0.4
58835.3276936 13.390 0.08 1.0922 1.10 0.10 0.10 1.1 0.6 0.4
58835.3283149 13.451 0.4 1.0238 1.0 0.5 0.4 1.0 0.9 0.5
58835.3289361 13.397 0.08 1.0844 1.08 0.11 0.09 1.1 0.6 0.4
58835.3295573 13.393 0.09 1.0883 1.09 0.10 0.10 1.1 0.6 0.4
58835.3301785 13.399 0.09 1.0821 1.08 0.09 0.09 1.1 0.6 0.4
58835.3308021 13.400 0.09 1.0807 1.08 0.10 0.09 1.1 0.6 0.4
58835.3314233 13.395 0.08 1.0857 1.08 0.10 0.09 1.1 0.6 0.4
58835.3320450 13.399 0.09 1.0818 1.09 0.10 0.10 1.1 0.6 0.4
58835.3326662 13.405 0.08 1.0746 1.08 0.09 0.09 1.1 0.6 0.4
58835.3332874 13.402 0.10 1.0781 1.07 0.12 0.10 1.1 0.6 0.4
58835.3339086 13.406 0.08 1.0734 1.08 0.10 0.09 1.1 0.6 0.4
58835.3345540 13.407 0.09 1.0724 1.08 0.10 0.10 1.1 0.6 0.4
58835.3351757 13.412 0.08 1.0669 1.06 0.10 0.09 1.1 0.6 0.4
58835.3357970 13.431 0.24 1.0463 1.05 0.29 0.22 1.1 0.6 0.4
58835.3364181 13.410 0.09 1.0695 1.07 0.10 0.09 1.1 0.6 0.4
58835.3370394 13.417 0.09 1.0610 1.06 0.11 0.09 1.1 0.6 0.4
58835.3376606 13.411 0.09 1.0686 1.07 0.10 0.10 1.1 0.6 0.4
58835.3382819 13.413 0.08 1.0656 1.07 0.10 0.09 1.1 0.5 0.4
58835.3389032 13.418 0.12 1.0602 1.06 0.14 0.13 1.1 0.6 0.4
58835.3395244 13.419 0.11 1.0597 1.06 0.13 0.12 1.1 0.6 0.4
58835.3401461 13.426 0.12 1.0512 1.05 0.13 0.14 1.1 0.6 0.4
58835.3407672 13.418 0.09 1.0608 1.06 0.10 0.09 1.1 0.6 0.4
58835.3413886 13.421 0.10 1.0566 1.06 0.11 0.10 1.1 0.6 0.4
58835.3420099 13.424 0.09 1.0535 1.06 0.10 0.10 1.1 0.6 0.4
58835.3426323 13.421 0.09 1.0566 1.06 0.10 0.09 1.1 0.6 0.4
58835.3432537 13.417 0.08 1.0611 1.06 0.10 0.09 1.1 0.5 0.4
58835.3438749 13.433 0.09 1.0437 1.05 0.11 0.10 1.1 0.6 0.4
58835.3444962 13.430 0.09 1.0475 1.05 0.10 0.10 1.1 0.6 0.4
58835.3451176 13.435 0.09 1.0413 1.03 0.11 0.09 1.1 0.5 0.4
58835.3457391 13.436 0.08 1.0402 1.04 0.10 0.08 1.0 0.6 0.4
58835.3463603 13.437 0.09 1.0394 1.04 0.11 0.09 1.1 0.6 0.4
58835.3472823 13.435 0.09 1.0414 1.04 0.10 0.10 1.1 0.5 0.4
58835.3479035 13.448 0.19 1.0278 1.03 0.22 0.19 1.0 0.6 0.4
58835.3485246 13.446 0.09 1.0292 1.02 0.10 0.09 1.0 0.6 0.4
58835.3491458 13.440 0.09 1.0359 1.04 0.10 0.10 1.0 0.6 0.4
58835.3497674 13.453 0.12 1.0219 1.02 0.13 0.12 1.0 0.6 0.4
58835.3503886 13.443 0.09 1.0328 1.03 0.10 0.09 1.0 0.5 0.4
58835.3510099 13.448 0.10 1.0274 1.02 0.12 0.11 1.0 0.6 0.4
58835.3516312 13.451 0.09 1.0243 1.03 0.10 0.10 1.0 0.6 0.4
58835.3522523 13.449 0.09 1.0263 1.03 0.09 0.09 1.0 0.5 0.4
58835.3528739 13.447 0.09 1.0284 1.03 0.09 0.10 1.0 0.5 0.4
58835.3534951 13.465 0.10 1.0090 1.01 0.11 0.09 1.0 0.6 0.4
58835.3541165 13.452 0.09 1.0228 1.02 0.10 0.10 1.0 0.6 0.4
58835.3547382 13.465 0.12 1.0096 1.01 0.14 0.13 1.0 0.6 0.4
58835.3553593 13.454 0.09 1.0216 1.02 0.10 0.09 1.0 0.6 0.4
58835.3559806 13.479 0.19 0.9946 0.98 0.20 0.18 1.0 0.6 0.4
58835.3566020 13.464 0.11 1.0101 1.01 0.11 0.11 1.0 0.6 0.4
58835.3572234 13.461 0.10 1.0133 1.02 0.12 0.11 1.0 0.5 0.4
58835.3578446 13.468 0.09 1.0065 1.01 0.10 0.10 1.0 0.5 0.4
58835.3584659 13.465 0.10 1.0094 1.01 0.10 0.11 1.0 0.5 0.4
58835.3590872 13.465 0.10 1.0089 1.01 0.10 0.10 1.0 0.6 0.4
58835.3597329 13.462 0.11 1.0129 1.01 0.12 0.11 1.0 0.5 0.4
58835.3603540 13.460 0.09 1.0144 1.01 0.11 0.09 1.0 0.5 0.4
58835.3609753 13.475 0.11 0.9988 0.99 0.13 0.11 1.0 0.5 0.4
58835.3615964 13.482 0.12 0.9917 1.00 0.13 0.13 1.0 0.6 0.4
58835.3622176 13.484 0.11 0.9895 0.98 0.13 0.10 1.0 0.5 0.4
58835.3628387 13.470 0.10 1.0040 1.01 0.12 0.11 1.0 0.6 0.4
58835.3634599 13.480 0.10 0.9929 0.99 0.12 0.10 1.0 0.6 0.4
58835.3640834 13.471 0.09 1.0024 1.01 0.10 0.09 1.0 0.5 0.4
58835.3647045 13.478 0.11 0.9951 0.99 0.12 0.11 1.0 0.6 0.4
58835.3653261 13.469 0.10 1.0046 1.00 0.10 0.09 1.0 0.6 0.4
58835.3659477 13.479 0.09 0.9949 1.00 0.10 0.09 1.0 0.6 0.4
58835.3665691 13.467 0.09 1.0071 1.01 0.10 0.09 1.0 0.5 0.4
58835.3671906 13.469 0.12 1.0046 1.00 0.14 0.13 1.0 0.6 0.4
58835.3678119 13.476 0.09 0.9971 1.00 0.11 0.10 1.0 0.5 0.4
58835.3684332 13.483 0.12 0.9906 1.00 0.14 0.12 1.0 0.5 0.4
58835.3690569 13.475 0.11 0.9982 1.00 0.12 0.11 1.0 0.5 0.4
58835.3696783 13.482 0.13 0.9914 0.99 0.14 0.14 1.0 0.6 0.4
58835.3702999 13.480 0.15 0.9934 0.99 0.17 0.14 1.0 0.6 0.4
58835.3709211 13.528 0.4 0.9440 0.9 0.4 0.3 0.9 0.7 0.5
58835.3715423 13.468 0.12 1.0058 1.00 0.12 0.12 1.0 0.5 0.4
58838.0748205 13.813 0.09 0.6881 0.69 0.07 0.07 0.70 0.4 0.28
58838.0754417 13.819 0.10 0.6834 0.69 0.08 0.08 0.69 0.4 0.28
58838.0760630 13.818 0.12 0.6839 0.68 0.10 0.09 0.69 0.4 0.27
58838.2673215 13.714 0.08 0.7694 0.77 0.07 0.07 0.8 0.4 0.3
58838.2679427 13.720 0.08 0.7649 0.77 0.07 0.07 0.8 0.4 0.3
58838.2685645 13.715 0.08 0.7693 0.76 0.07 0.07 0.8 0.4 0.3
58838.2691857 13.712 0.08 0.7715 0.77 0.07 0.07 0.8 0.4 0.3
58838.2698074 13.719 0.08 0.7658 0.77 0.07 0.07 0.77 0.4 0.29
58838.2704286 13.716 0.08 0.7685 0.77 0.07 0.06 0.8 0.4 0.3
58838.2710499 13.717 0.08 0.7668 0.77 0.08 0.07 0.8 0.4 0.3
58838.2716715 13.719 0.08 0.7656 0.76 0.07 0.06 0.8 0.4 0.3
58838.2722932 13.717 0.08 0.7672 0.77 0.07 0.07 0.8 0.4 0.3
58838.2729144 13.717 0.09 0.7671 0.77 0.08 0.07 0.8 0.4 0.3
58838.2735359 13.717 0.08 0.7676 0.77 0.07 0.07 0.8 0.4 0.3
58838.2741576 13.714 0.08 0.7699 0.76 0.07 0.06 0.8 0.4 0.3
58838.2747794 13.717 0.11 0.7671 0.77 0.09 0.08 0.8 0.4 0.3
58838.2754011 13.713 0.08 0.7709 0.77 0.07 0.07 0.8 0.5 0.3
58838.2760226 13.715 0.09 0.7687 0.77 0.08 0.08 0.8 0.4 0.3
58838.2766437 13.713 0.09 0.7708 0.77 0.07 0.07 0.8 0.4 0.3
58838.2772651 13.709 0.09 0.7738 0.78 0.08 0.08 0.8 0.4 0.3
58838.2778864 13.713 0.10 0.7711 0.77 0.09 0.08 0.77 0.4 0.29
58838.2785076 13.708 0.10 0.7751 0.77 0.09 0.08 0.8 0.4 0.3
58838.2791288 13.707 0.10 0.7762 0.77 0.09 0.08 0.8 0.4 0.3
58838.2798968 13.704 0.10 0.7786 0.78 0.08 0.09 0.8 0.4 0.3
58838.2805194 13.707 0.11 0.7756 0.77 0.10 0.08 0.8 0.5 0.3
58838.2811408 13.707 0.09 0.7756 0.78 0.08 0.07 0.78 0.4 0.29
58838.2817626 13.702 0.08 0.7801 0.78 0.07 0.07 0.8 0.4 0.3
58838.2823839 13.705 0.08 0.7780 0.78 0.07 0.07 0.8 0.5 0.3
58838.2830052 13.701 0.08 0.7813 0.78 0.07 0.07 0.8 0.4 0.3
58838.2836265 13.699 0.08 0.7827 0.78 0.07 0.07 0.8 0.4 0.3
58838.2842477 13.699 0.09 0.7830 0.79 0.08 0.08 0.8 0.4 0.3
58838.2848689 13.702 0.10 0.7802 0.78 0.09 0.09 0.8 0.5 0.3
58838.2854901 13.695 0.08 0.7861 0.78 0.07 0.07 0.8 0.5 0.3
58838.2861112 13.693 0.08 0.7881 0.79 0.07 0.07 0.8 0.4 0.3
58838.2867325 13.690 0.08 0.7907 0.79 0.08 0.07 0.8 0.4 0.3
58838.2873537 13.685 0.08 0.7948 0.80 0.08 0.08 0.8 0.5 0.3
58838.2879749 13.682 0.08 0.7979 0.80 0.07 0.07 0.8 0.4 0.3
58838.2885960 13.676 0.08 0.8027 0.80 0.07 0.07 0.8 0.5 0.3
58838.2892172 13.679 0.08 0.8001 0.80 0.07 0.07 0.8 0.4 0.3
58838.2898385 13.681 0.09 0.7983 0.80 0.08 0.07 0.8 0.4 0.3
58838.2904596 13.678 0.08 0.8012 0.80 0.08 0.08 0.8 0.4 0.3
58838.2910809 13.678 0.08 0.8015 0.80 0.07 0.07 0.8 0.4 0.3
58838.2917021 13.678 0.08 0.8012 0.80 0.08 0.07 0.8 0.4 0.3
58838.2930251 13.682 0.09 0.7974 0.80 0.08 0.07 0.8 0.5 0.3
58838.2936466 13.678 0.08 0.8010 0.80 0.07 0.07 0.8 0.5 0.3
58838.2942679 13.679 0.09 0.8002 0.80 0.09 0.08 0.8 0.4 0.3
58838.2948892 13.677 0.08 0.8019 0.80 0.08 0.07 0.8 0.5 0.3
58838.2955104 13.676 0.08 0.8035 0.80 0.08 0.07 0.8 0.4 0.3
58838.2961316 13.680 0.08 0.7999 0.80 0.08 0.07 0.8 0.4 0.3
58838.2967529 13.674 0.08 0.8048 0.81 0.07 0.07 0.8 0.5 0.3
58838.2973742 13.679 0.09 0.8003 0.80 0.08 0.07 0.8 0.4 0.3
58838.2979955 13.677 0.08 0.8022 0.80 0.07 0.07 0.8 0.4 0.3
58838.2986173 13.679 0.08 0.8009 0.80 0.07 0.07 0.8 0.4 0.3
58838.2997818 13.681 0.08 0.7983 0.79 0.07 0.07 0.8 0.4 0.3
58838.3004030 13.677 0.08 0.8023 0.81 0.07 0.07 0.8 0.5 0.3
58838.3010242 13.679 0.08 0.8008 0.80 0.07 0.07 0.8 0.5 0.3
58838.3016460 13.677 0.08 0.8018 0.80 0.07 0.07 0.8 0.4 0.3
58838.3022671 13.680 0.08 0.7993 0.80 0.07 0.07 0.8 0.4 0.3
58838.3030585 13.683 0.08 0.7972 0.80 0.08 0.07 0.8 0.4 0.3
58838.3036802 13.683 0.08 0.7971 0.80 0.07 0.07 0.8 0.4 0.3
58838.3043013 13.680 0.08 0.7995 0.80 0.07 0.06 0.8 0.5 0.3
58838.3049226 13.679 0.08 0.8005 0.80 0.08 0.07 0.8 0.5 0.3
58838.3055444 13.683 0.08 0.7969 0.80 0.07 0.07 0.8 0.4 0.3
58838.3068225 13.686 0.08 0.7944 0.80 0.06 0.07 0.8 0.4 0.3
58838.3074436 13.688 0.08 0.7926 0.79 0.07 0.07 0.8 0.4 0.3
58838.3080655 13.688 0.08 0.7927 0.79 0.08 0.07 0.8 0.5 0.3
58838.3086869 13.689 0.08 0.7916 0.79 0.07 0.06 0.8 0.4 0.3
58838.3093085 13.693 0.08 0.7879 0.79 0.07 0.08 0.8 0.4 0.3


==> LDT_phot_machine.txt <==
name expstart U Uerr Ustart B Berr Bstart V Verr Vstart R Rerr Rstart I Ierr Istart mdot_fixed mdot_rand mdot_err_rand_+ mdot_err_rand_- mdot_sys mdoterr_sys_+ mdoterr_sys_-
BP_Tau 58819.4580385 12.42 0.08 58819.46421377404 12.612 0.009 58819.46177119343 12.01 0.03 58819.46063219439 11.198 0.026 58819.45910025744 10.304 0.028 58819.45803845707 2.2 2.2 0.3 0.3 2.6 1.1 0.8
BP_Tau 58824.1239826 12.76 0.07 58824.12848425408 13.055 0.009 58824.127118875746 12.214 0.029 58824.126024443474 11.409 0.025 58824.12500639923 10.443 0.026 58824.12398256801 1.61 1.61 0.26 0.23 1.9 0.8 0.6
BP_Tau 58827.1278698 12.04 0.07 58827.13339531939 12.403 0.009 58827.13174465194 11.831 0.029 58827.130540041995 11.203 0.025 58827.12884562523 10.410 0.026 58827.127869830976 3.1 3.1 0.5 0.4 3.8 1.6 1.2
BP_Tau 58830.1149533 12.62 0.07 58830.11990843129 12.972 0.009 58830.11856471008 12.18 0.03 58830.11750466334 11.393 0.025 58830.11628119417 10.473 0.026 58830.11495332907 1.83 1.83 0.28 0.26 2.2 1.0 0.7
BP_Tau 58835.1078396 12.45 0.07 58835.11277136933 12.768 0.009 58835.11125486368 12.013 0.029 58835.110139503464 11.290 0.025 58835.10903849465 10.391 0.026 58835.10783957209 2.1 2.1 0.3 0.3 2.6 1.2 0.8
BP_Tau 58838.1136513 12.30 0.07 58838.118470212015 12.607 0.009 58838.11704815517 11.916 0.029 58838.115912315174 11.213 0.025 58838.11475055015 10.388 0.026 58838.11365128294 2.5 2.4 0.4 0.3 3.0 1.2 0.9
Coku_Tau_4 58819.3453997 18.04 0.07 58819.35154338745 16.471 0.015 58819.34983539408 14.72 0.03 58819.348203789894 13.42 0.03 58819.34688931668 11.92 0.03 58819.34539972695 0.09 0.091 0.03 0.020 0.10 0.10 0.06
Coku_Tau_4 58824.2051132 17.94 0.07 58824.21245232986 16.470 0.015 58824.20989828759 14.75 0.03 58824.20778023917 13.43 0.03 58824.2062684387 11.94 0.03 58824.20511323423 0.11 0.115 0.03 0.028 0.12 0.09 0.07
Coku_Tau_4 58827.2138518 18.01 0.07 58827.220493896195 16.457 0.015 58827.21794461288 14.73 0.03 58827.21617425793 13.43 0.03 58827.2150177865 11.92 0.03 58827.2138518244 0.10 0.100 0.03 0.025 0.10 0.09 0.06
Coku_Tau_4 58830.2006564 -- -- -- 16.513 0.016 58830.20580421124 14.77 0.03 58830.20329359787 13.45 0.03 58830.20188053873 11.92 0.03 58830.200656365836 -- -- -- -- -- -- --
Coku_Tau_4 58835.1969970 18.14 0.07 58835.204650535474 16.525 0.015 58835.20216297576 14.79 0.03 58835.19958595042 13.48 0.03 58835.19814767258 11.97 0.03 58835.19699700399 0.074 0.073 0.024 0.019 0.08 0.08 0.05
Coku_Tau_4 58838.2025996 18.07 0.07 58838.20989874783 16.477 0.015 58838.207062483874 14.72 0.03 58838.20524413147 13.40 0.03 58838.20392703832 11.96 0.03 58838.20259964451 0.088 0.087 0.028 0.021 0.09 0.08 0.06
CW_Tau 58819.4411022 12.99 0.07 58819.44589734611 12.585 0.017 58819.44450997158 11.43 0.04 58819.44325951738 10.56 0.03 58819.44214575202 9.80 0.04 58819.441102240795 4.8 4.8 0.6 0.5 6.4 2.5 1.7
CW_Tau 58824.1460621 13.10 0.07 58824.15184609997 12.465 0.017 58824.15065282899 11.24 0.04 58824.14934034664 10.50 0.03 58824.14837959566 9.75 0.04 58824.14606214993 4.4 4.4 0.5 0.5 6.0 2.2 1.6
CW_Tau 58827.1446019 12.42 0.07 58827.149909428845 12.083 0.017 58827.14848896921 10.94 0.04 58827.14749685806 10.11 0.04 58827.14549805268 9.31 0.05 58827.1446018888 8.0 8.0 0.8 0.8 10.7 4 2.8
CW_Tau 58830.1322683 12.87 0.07 58830.13746504412 12.689 0.017 58830.13600500928 11.48 0.04 58830.134720548966 10.57 0.03 58830.13355009058 9.81 0.04 58830.13226829222 5.4 5.4 0.6 0.7 7.5 2.7 2.2
CW_Tau 58835.1248223 12.73 0.07 58835.12949391887 12.404 0.017 58835.12809292217 11.24 0.04 58835.12692710309 10.41 0.03 58835.1258813033 9.61 0.04 58835.12482230949 6.1 6.2 0.7 0.7 8.4 3 2.3
CW_Tau 58838.1299054 11.67 0.07 58838.13503404363 11.465 0.017 58838.133394058204 10.32 0.04 58838.13221875459 9.56 0.04 58838.130988823366 8.87 0.06 58838.12990541448 15.4 15.5 1.5 1.4 21 7 5
CY_Tau 58819.4157915 12.76 0.11 58819.420564962544 14.392 0.015 58819.41918256279 13.372 0.028 58819.41807192079 12.28 0.03 58819.41689287637 11.02 0.06 58819.41579149356 2.2 2.2 0.4 0.3 2.4 1.2 0.8
CY_Tau 58824.1637354 14.08 0.22 58824.17081932029 14.52 0.07 58824.1689840419 13.30 0.03 58824.167598063534 12.29 0.04 58824.16610190132 10.92 0.05 58824.16373537937 0.65 0.66 0.18 0.16 0.73 0.4 0.26
CY_Tau 58827.1674708 13.09 0.10 58827.17341838591 14.562 0.022 58827.17169677254 13.453 0.028 58827.17028510742 12.313 0.026 58827.169143576466 10.98 0.04 58827.16747080477 1.6 1.65 0.3 0.26 1.8 0.9 0.6
CY_Tau 58830.1516545 15.08 0.08 58830.15865841066 14.91 0.05 58830.15661979926 13.680 0.025 58830.154937082574 12.500 0.027 58830.15368560615 10.90 0.03 58830.15165451765 0.23 0.22 0.05 0.05 0.25 0.14 0.10
CY_Tau 58835.1479734 13.84 0.11 58835.155069380075 14.851 0.017 58835.15321203029 13.652 0.025 58835.1515584936 12.450 0.026 58835.14960704946 11.08 0.05 58835.14797341952 0.82 0.81 0.18 0.14 0.9 0.4 0.3
CY_Tau 58838.1653110 12.94 0.07 58838.17158708364 14.554 0.016 58838.16976295979 13.667 0.026 58838.16805005875 12.601 0.026 58838.166731009194 11.26 0.04 58838.165311037345 1.9 1.88 0.3 0.28 2.1 0.9 0.6
DD_Tau 58819.3820578 16.00 0.07 58819.387074749044 16.131 0.015 58819.38545762742 14.99 0.03 58819.38434802641 13.62 0.03 58819.38322638842 11.86 0.03 58819.3820577599 0.54 0.54 0.13 0.10 0.44 0.28 0.19
DD_Tau 58824.1947989 14.97 0.07 58824.200738523235 15.081 0.018 58824.198898499315 14.14 0.03 58824.19740060084 13.10 0.03 58824.196118903434 11.60 0.03 58824.19479889629 1.5 1.52 0.3 0.28 1.3 0.7 0.5
DD_Tau 58827.2041291 15.54 0.07 58827.20944412108 15.786 0.015 58827.20768477678 14.79 0.03 58827.20638479945 13.61 0.03 58827.20533817417 11.98 0.03 58827.204129051715 0.87 0.87 0.20 0.17 0.71 0.4 0.27
DD_Tau 58830.1888159 15.80 0.08 58830.19496341934 15.953 0.015 58830.19319401472 14.81 0.03 58830.191400189324 13.40 0.04 58830.190142694446 11.70 0.03 58830.18881587241 0.66 0.66 0.15 0.13 0.53 0.3 0.22
DD_Tau 58835.1856294 15.68 0.07 58835.19130001018 15.836 0.015 58835.18958443833 14.72 0.03 58835.18815982967 13.43 0.03 58835.18691646538 11.74 0.03 58835.18562935245 0.75 0.75 0.18 0.14 0.62 0.4 0.26
DD_Tau 58838.1914852 15.75 0.07 58838.197045952256 15.927 0.015 58838.19524115621 14.81 0.03 58838.19389375107 13.48 0.03 58838.19260699188 11.82 0.03 58838.19148515729 0.70 0.70 0.17 0.13 0.57 0.3 0.22
DE_Tau 58819.3905659 13.31 0.07 58819.39637980664 13.896 0.014 58819.39476198873 12.830 0.025 58819.39347379919 11.700 0.026 58819.39223746128 10.243 0.029 58819.39056593982 2.0 2.0 0.4 0.3 1.8 1.0 0.6
DE_Tau 58824.1846613 13.83 0.07 58824.19027906746 14.120 0.015 58824.1884202914 12.902 0.025 58824.18705525994 11.746 0.026 58824.185796245845 10.235 0.029 58824.18466130446 1.16 1.18 0.23 0.20 1.1 0.6 0.4
DE_Tau 58827.1942366 13.58 0.07 58827.19962446104 14.008 0.014 58827.19784995273 12.875 0.025 58827.1964934932 11.732 0.026 58827.19525068922 10.269 0.029 58827.19423658524 1.50 1.49 0.29 0.24 1.4 0.8 0.5
DE_Tau 58830.1778512 13.63 0.07 58830.18332831662 13.995 0.014 58830.18161620023 12.863 0.025 58830.18017907797 11.712 0.026 58830.17897007586 10.249 0.029 58830.177851233864 1.44 1.44 0.27 0.21 1.3 0.6 0.4
DE_Tau 58835.1751519 13.55 0.07 58835.18107929268 13.997 0.014 58835.179364528914 12.847 0.025 58835.17795461717 11.722 0.026 58835.17665523452 10.236 0.029 58835.17515192275 1.56 1.55 0.29 0.24 1.5 0.8 0.6
DE_Tau 58838.1816491 13.67 0.07 58838.187093977176 14.074 0.014 58838.18535711644 12.930 0.025 58838.18392927269 11.766 0.026 58838.18274505469 10.325 0.029 58838.18164914379 1.38 1.37 0.25 0.22 1.3 0.7 0.5
DS_Tau 58819.4494433 14.30 0.07 58819.45464716303 14.416 0.009 58819.45314703808 13.327 0.029 58819.45203881368 12.441 0.025 58819.45090130668 11.468 0.026 58819.44944331158 0.33 0.33 0.06 0.06 0.51 0.25 0.16
DS_Tau 58824.1381403 12.46 0.07 58824.142679731354 12.604 0.009 58824.141262486344 11.885 0.029 58824.140115611626 11.298 0.025 58824.139109361866 10.608 0.026 58824.13814026487 1.78 1.79 0.25 0.25 2.9 1.2 0.8
DS_Tau 58827.1367162 13.91 0.07 58827.14138077849 13.953 0.009 58827.139796064985 12.944 0.029 58827.13882176478 12.170 0.025 58827.1377915621 11.195 0.026 58827.13671622077 0.47 0.48 0.08 0.08 0.75 0.3 0.24
DS_Tau 58830.1233543 13.79 0.07 58830.128989233745 13.925 0.009 58830.127507420846 12.93 0.03 58830.1261974811 12.139 0.025 58830.12452550817 11.155 0.026 58830.123354340074 0.53 0.53 0.11 0.08 0.86 0.4 0.26
DS_Tau 58835.1164934 14.87 0.07 58835.121361835314 14.627 0.009 58835.119952140296 13.414 0.029 58835.11880355134 12.483 0.025 58835.11755369118 11.467 0.026 58835.11649341069 0.18 0.18 0.04 0.03 0.28 0.15 0.11
DS_Tau 58838.1219220 14.09 0.07 58838.12680294457 14.129 0.009 58838.12529731015 13.023 0.029 58838.124127431394 12.162 0.025 58838.12306599905 11.175 0.026 58838.12192204556 0.40 0.40 0.07 0.07 0.63 0.3 0.20
FM_Tau 58819.4062857 14.61 0.07 58819.412459648 15.110 0.015 58819.41101752819 14.396 0.025 58819.40854786904 13.357 0.026 58819.407420214644 11.866 0.029 58819.40628573159 0.71 0.71 0.14 0.11 0.9 0.5 0.3
FM_Tau 58824.1750531 14.45 0.07 58824.180237361885 14.989 0.014 58824.178326855574 14.229 0.025 58824.177017266964 13.188 0.026 58824.17599459573 11.891 0.029 58824.17505305764 0.82 0.82 0.17 0.15 1.0 0.5 0.4
FM_Tau 58827.1777976 14.14 0.07 58827.1839565389 14.551 0.014 58827.18236270327 13.917 0.025 58827.18016887894 12.929 0.026 58827.17883221435 11.733 0.029 58827.17779762737 1.08 1.08 0.21 0.19 1.4 0.7 0.5
FM_Tau 58830.1652449 14.30 0.07 58830.1717095161 14.668 0.014 58830.169862453855 13.874 0.025 58830.16828378794 12.840 0.026 58830.1669861338 11.781 0.029 58830.165244856 0.94 0.94 0.18 0.15 1.2 0.6 0.4
FM_Tau 58835.1584364 14.49 0.07 58835.1639643214 14.954 0.014 58835.16228196842 14.254 0.025 58835.16079995615 13.236 0.026 58835.15955231131 11.798 0.029 58835.158436375146 0.80 0.80 0.17 0.13 1.0 0.5 0.3
FM_Tau 58838.1546048 14.59 0.07 58838.16078362291 15.060 0.014 58838.15885036171 14.377 0.025 58838.15737692131 13.292 0.026 58838.15618101683 12.109 0.029 58838.15460480244 0.72 0.72 0.16 0.13 0.9 0.4 0.3
FN_Tau 58819.3732918 16.30 0.07 58819.37850064678 15.758 0.015 58819.37675459324 14.25 0.03 58819.37542312035 12.95 0.03 58819.37431838209 11.10 0.03 58819.37329176832 0.46 0.46 0.11 0.09 0.39 0.28 0.18
FN_Tau 58824.2182402 16.25 0.07 58824.22539345715 15.739 0.015 58824.22296467151 14.23 0.03 58824.22112569246 12.92 0.03 58824.219335902504 11.12 0.03 58824.21824020011 0.50 0.49 0.12 0.10 0.42 0.3 0.20
FN_Tau 58827.2317222 16.44 0.07 58827.23876642822 15.819 0.015 58827.23599668985 14.28 0.03 58827.234001473575 12.96 0.03 58827.23273540993 11.13 0.03 58827.23172223494 0.38 0.37 0.10 0.08 0.31 0.28 0.15
FN_Tau 58830.2219056 16.15 0.10 58830.23402791116 15.732 0.016 58830.231442325996 14.24 0.03 58830.22575924663 13.00 0.03 58830.223778044754 11.07 0.03 58830.2219056365 0.57 0.58 0.15 0.12 0.48 0.3 0.21
FN_Tau 58835.2197180 16.40 0.07 58835.226211616966 15.784 0.015 58835.2237832243 14.27 0.03 58835.222058975196 12.95 0.03 58835.220822441595 11.11 0.03 58835.21971796384 0.40 0.40 0.10 0.08 0.34 0.26 0.18
FN_Tau 58838.2239331 16.36 0.07 58838.231259646534 15.761 0.015 58838.22877443954 14.24 0.03 58838.22653100578 12.92 0.03 58838.225199574576 11.16 0.03 58838.223933071466 0.43 0.43 0.11 0.09 0.36 0.29 0.17
FO_Tau 58819.3568114 16.81 0.07 58819.36208938043 16.796 0.013 58819.36055813991 15.24 0.03 58819.35936080935 13.637 0.027 58819.35840317637 11.80 0.03 58819.35681140377 1.6 1.54 0.3 0.25 1.3 0.8 0.5
FO_Tau 58824.2309151 16.83 0.07 58824.23778857853 16.805 0.013 58824.2354549304 15.23 0.03 58824.23381930495 13.668 0.027 58824.2325702482 11.81 0.03 58824.23091506279 1.5 1.54 0.3 0.27 1.3 0.8 0.5
FO_Tau 58827.2441789 16.97 0.07 58827.251383044626 16.854 0.013 58827.24903540457 15.28 0.03 58827.24653417946 13.689 0.027 58827.2453925347 11.82 0.03 58827.24417890056 1.31 1.31 0.27 0.21 1.1 0.7 0.4
FO_Tau 58830.2400260 16.50 0.07 58830.24716345377 16.765 0.013 58830.24426873258 15.21 0.03 58830.24257398214 13.621 0.027 58830.24125051895 11.82 0.03 58830.24002601167 2.1 2.2 0.4 0.4 1.9 0.9 0.7
FO_Tau 58835.2319032 16.90 0.07 58835.239461864854 16.822 0.013 58835.236493906516 15.25 0.03 58835.23467498458 13.672 0.027 58835.23302689036 11.80 0.03 58835.23190320026 1.4 1.42 0.3 0.25 1.2 0.7 0.5
FO_Tau 58838.2389765 17.06 0.07 58838.24601403619 16.907 0.013 58838.243419458384 15.30 0.03 58838.241521729185 13.687 0.027 58838.24013601765 11.78 0.03 58838.23897645497 1.19 1.19 0.25 0.19 1.0 0.6 0.4
GM_Aur 58819.3268128 13.54 0.07 58819.33184911757 13.042 0.015 58819.33068961511 12.010 0.028 58819.32959573831 11.173 0.022 58819.32842443016 10.481 0.025 58819.326812839754 1.01 1.01 0.19 0.16 1.1 0.7 0.5
GM_Aur 58824.0746300 13.04 0.07 58824.074629953575 12.871 0.015 58824.09075326543 12.006 0.028 58824.092106394426 11.221 0.022 58824.09330605074 10.538 0.024 58824.09636624492 1.9 1.93 0.3 0.28 2.0 1.0 0.7
GM_Aur 58827.0885969 13.96 0.07 58827.26901421974 13.301 0.015 58827.091844224946 12.198 0.028 58827.09056563989 11.311 0.022 58827.08968242431 10.597 0.025 58827.08859689436 0.47 0.47 0.12 0.09 0.6 0.5 0.3
GM_Aur 58830.0747051 13.22 0.07 58830.258250394254 12.957 0.015 58830.079815469166 12.045 0.028 58830.078718602344 11.250 0.023 58830.07619651465 10.559 0.025 58830.07470509057 1.56 1.56 0.28 0.21 1.6 0.9 0.6
GM_Aur 58835.0698409 13.50 0.07 58835.07460150676 13.109 0.015 58835.07319527941 12.122 0.028 58835.07209413973 11.261 0.022 58835.070971009656 10.542 0.025 58835.06984093525 1.06 1.07 0.19 0.17 1.1 0.7 0.5
GM_Aur 58838.0676800 13.73 0.07 58838.26732150554 13.188 0.015 58838.07148955948 12.122 0.028 58838.070425577476 11.239 0.022 58838.06927409733 10.535 0.025 58838.06768003399 0.74 0.74 0.16 0.14 0.8 0.6 0.4
RY_Tau 58819.4848084 11.45 0.07 58819.48999833023 10.906 0.016 58819.48866627567 9.899 0.028 58819.48754290077 9.209 0.023 58819.48629082271 8.380 0.025 58819.484808421534 0.8 2.2 1.9 1.5 -- -- --
RY_Tau 58824.0984083 11.55 0.08 58824.102895530545 10.84 0.03 58824.10174044971 9.81 0.03 58824.10066245143 9.070 0.023 58824.099419292776 8.353 0.026 58824.098408307684 -- 1.4 1.3 1.0 -- -- --
RY_Tau 58827.1001947 11.44 0.07 58827.104715647365 10.884 0.015 58827.103819827826 9.898 0.028 58827.10277945032 9.233 0.022 58827.101669976655 8.449 0.025 58827.10019465212 1.2 2.3 2.1 1.5 -- -- --
RY_Tau 58830.0851402 11.09 0.08 58830.089216111686 10.65 0.03 58830.0880904403 9.64 0.03 58830.08706152619 9.082 0.028 58830.086151706855 8.271 0.025 58830.08514015348 13 13 3 3 -- -- --
RY_Tau 58835.0571289 11.18 0.07 58835.06206629744 10.691 0.015 58835.060856147174 9.656 0.028 58835.05979263619 8.975 0.022 58835.058650770974 8.231 0.025 58835.057128939865 9.9 9.9 2.9 2.7 -- -- --
RY_Tau 58838.0913161 11.13 0.07 58838.09624809794 10.589 0.015 58838.095024644215 9.627 0.028 58838.09374482666 8.925 0.022 58838.09249510067 8.234 0.025 58838.09131608985 12 11.6 3 2.8 -- -- --
UY_Aur 58819.4724739 14.83 0.07 58819.47761737574 14.089 0.009 58819.47624583728 12.657 0.029 58819.47497580423 11.732 0.026 58819.4734968575 10.622 0.026 58819.472473932845 0.89 0.91 0.17 0.16 0.8 0.5 0.3
UY_Aur 58824.1125877 14.82 0.08 58824.11733573485 14.062 0.009 58824.11589151949 12.66 0.03 58824.11472392496 11.924 0.028 58824.11362843702 10.646 0.027 58824.11258769454 0.90 0.89 0.19 0.14 0.8 0.5 0.4
UY_Aur 58827.1127637 15.15 0.07 58827.11850909414 14.141 0.009 58827.11671210983 12.67 0.03 58827.11539058677 11.743 0.026 58827.11410505895 10.640 0.026 58827.11276374428 0.56 0.57 0.13 0.11 0.52 0.4 0.27
UY_Aur 58830.1025980 14.41 0.08 58830.1103824225 14.050 0.017 58830.10852769337 12.59 0.04 58830.1053752904 11.796 0.029 58830.104240462344 10.603 0.026 58830.10259799984 1.47 1.46 0.27 0.23 1.3 0.7 0.5
UY_Aur 58835.0915755 14.88 0.07 58835.09721332353 13.994 0.009 58835.0953318747 12.58 0.03 58835.09414566842 11.601 0.026 58835.092887356914 10.635 0.026 58835.09157545836 0.83 0.83 0.17 0.15 0.8 0.5 0.3
UY_Aur 58838.0980181 14.16 0.07 58838.10338176575 13.764 0.009 58838.10161178252 12.471 0.029 58838.10044791987 11.538 0.025 58838.099215655966 10.565 0.026 58838.09801811351 1.9 1.93 0.4 0.27 1.7 1.0 0.6
V819_Tau 58819.4240779 14.70 0.07 58819.42872727517 13.391 0.016 58819.42737913356 12.01 0.04 58819.42621108365 11.07 0.03 58819.425165255365 10.07 0.04 58819.42407787635 0.55 0.56 0.10 0.09 0.66 0.3 0.25
V819_Tau 58824.1553682 14.66 0.07 58824.16020035455 13.365 0.017 58824.158894582484 11.98 0.04 58824.157694249014 11.07 0.03 58824.156527017 10.03 0.04 58824.155368233965 0.58 0.58 0.11 0.09 0.68 0.3 0.24
V819_Tau 58827.1595064 14.59 0.07 58827.1639405519 13.313 0.016 58827.16255608429 11.96 0.04 58827.161422422665 11.06 0.03 58827.16046051742 10.02 0.04 58827.15950636667 0.63 0.63 0.13 0.10 0.72 0.4 0.22
V819_Tau 58830.1411897 14.62 0.07 58830.148073910874 13.390 0.017 58830.14655993919 12.02 0.04 58830.14438637535 11.11 0.03 58830.142860366854 10.04 0.04 58830.141189685564 0.61 0.61 0.11 0.11 0.70 0.4 0.24
V819_Tau 58835.1395886 14.66 0.07 58835.14467662346 13.362 0.016 58835.143402703645 11.99 0.04 58835.14212403859 11.06 0.03 58835.140962615355 10.00 0.04 58835.139588582795 0.58 0.59 0.11 0.09 0.67 0.3 0.24
V819_Tau 58838.1454634 14.62 0.07 58838.150677771955 13.321 0.016 58838.14919240773 11.99 0.04 58838.147676488996 11.05 0.03 58838.14651854374 10.06 0.04 58838.145463372624 0.61 0.61 0.12 0.10 0.71 0.4 0.27

